Verification of railway interlocking systems

In the railway domain, an interlocking is a computerised system that controls the railway signalling objects in order to allow a safe operation of the train traffic. Each interlocking makes use of particular data, called application data, that reflects the track layout of the station under control. The verification and validation of the application data are performed manually and is thus error-prone and costly. In this paper, we explain how we built an executable model in NuSMV of a railway interlocking based on the application data. We also detail the tool that we have developed in order to translate the application data into our model automatically. Finally we show how we could verify a realistic set of safety properties on a real-size station model by customizing the existing model-checking algorithm with PyNuSMV a Python library based on NuSMV.

==> data-states.txt <==
1	756
2	2352
3	45380
4	60224
5	627776
6	1500752
7	2753532
8	3820140
9	5801960
10	6601104
11	10127952
12	13749136
13	23528992
14	29249508

==> data-time-nusmv.txt <==
1 44.303
2	55.908
3	166.318
4	229.361
5	4252.892
6	11200.467
7	22626.929
8	19629.629
9	47544.264
10	55701.597
11	42310.638
12	50067.673
13	63883.821
14	342490.35

==> data-time-pynusmv.txt <==
1 5.721
2	10.199
3	35.918
4	37.98
5	441.492
6	908.515
7	1633.336
8	2459.679
9	1752.901
10 1821.525
11 4892.118
12 10854.612
13 11913.066
14 36667.453
